Fermion mass hierarchies in a three-generation Clifford model

We examine whether an algebraic model of three fermion generations based on the complex Clifford algebra $\mathbb C\ell(10)$, in which an $S_3$ family symmetry relates the generations, can reproduce the observed mass hierarchies of the charged leptons and down quarks. Taking the internal Gram matrix as the fermion kinetic metric, we show that the original Yukawa interaction, with complex coefficients, gives precisely those ordered mass triples $0\leq m_1\leq m_2\leq m_3$ for which $m_3\leq m_1+2m_2$. This restriction excludes the observed hierarchies in both sectors and persists when the right-acting Higgs operator is allowed to range over the full Clifford algebra. This obstruction motivates a second Yukawa contraction in which a projector, constructed from the difference between an internal charge operator and its family average, acts from the left. The resulting interaction preserves the gauge and family symmetries and uses the same three Higgs doublets. With both contractions present, there is a fixed coupling ratio at which the two successive mass ratios in a single sector become arbitrarily large along a real vacuum path. Separately, a rational interval calculation establishes that one real Higgs vacuum, with different coupling ratios in the two sectors, reproduces the chosen running masses of the charged leptons and down quarks. A softly broken three-doublet potential realises this vacuum as a global minimum at tree level. The additional neutral scalars have flavour-changing couplings, and their exchange at a common mass of $2000\,\mathrm{TeV}$ satisfies the neutral-meson mixing criterion and the $\mu\to3e$ contact-interaction test considered here.

==> inputs.json <==
{
  "physics": {
    "G_F_GeV-2": "1.1663787e-5",
    "m_h_GeV": "125",
    "M_heavy_GeV": "2000000",
    "M_Z_GeV": "91.1876",
    "mu_E_GeV": "160",
    "alpha_s_MZ": "0.1181",
    "P_LR1_TeV2": ["-8.55e7", "-1.029e6", "-4.20e4"],
    "P_LR2_TeV2": ["1.414e8", "1.275e6", "5.22e4"],
    "DeltaM_GeV": ["3.484e-15", "3.334e-13", "1.1683e-11"],
    "meson_budget": "0.1",
    "conditional_amplitude_factor": "8",
    "mu3e_contact_amplitude_factor": "4",
    "mu3e_limit": "1e-12"
  },
  "certificate": {
    "point_halfwidth": "1e-24",
    "shape_halfwidths": ["0.0005", "0.00015", "0.00012", "0.001"],
    "target_relative_halfwidths": ["1e-8", "1e-8", "0.01", "0.01"]
  },
  "benchmarks": {
    "reference": {
      "source": "Xing, Zhang and Zhou, Phys. Rev. D 86, 013013; arXiv:1112.3112",
      "source_url": "https://arxiv.org/abs/1112.3112",
      "scale": "M_Z",
      "definition": "Fixed Standard Model MSbar mass central values used in the manuscript.",
      "masses_MeV": {
        "e": ["0.486570154", "102.7181337", "1746.17"],
        "d": ["2.82", "57", "2860"]
      },
      "centre": ["0.022393015646750963516254317477", "-1.995680018694952986833502266600", "0.130485747369318996810678287340", "0.036446861328347846415094950641"],
      "certificate_limits": {
        "point_residual": "5e-31",
        "point_derivative": "2e-22",
        "uniform_derivative": "0.062",
        "uniform_inclusion": "0.565"
      }
    },
    "updated": {
      "source": "Antusch, Hinze and Saad, Phys. Rev. D 113, 095011; arXiv:2510.01312v2, Eq. (2.4), PDG2024 inputs",
      "source_url": "https://arxiv.org/abs/2510.01312v2",
      "scale": "M_Z",
      "definition": "Fixed mass targets y_f*vbar/sqrt(2) reconstructed from the quoted full-SM MSbar central Yukawas and running VEV. The source VEV is the Landau-gauge effective-potential VEV. Extra digits are computational precision, not measurement precision. All scalar and flavour settings remain those of the reference benchmark.",
      "SM_yukawa": {
        "e": ["2.77713e-6", "5.85042e-4", "0.0099378"],
        "d": ["1.54e-5", "3.06e-4", "0.01630"]
      },
      "vbar_MZ_GeV": "248.401",
      "centre": ["0.021095238023830260739952726170", "-1.996007106575430565513074956060", "0.130873144240804143351777602830", "0.034277029276454023613244231599"],
      "certificate_limits": {
        "point_residual": "4e-31",
        "point_derivative": "2e-22",
        "uniform_derivative": "0.064",
        "uniform_inclusion": "0.528"
      }
    }
  }
}


==> reference_results.json <==
{
  "algebra_checks": {
    "antilinear_intertwining": true,
    "averaged_limit": true,
    "canonical_metric": true,
    "canonical_trace_tensors": true,
    "charge_projectors": true,
    "complete_right_action_image": true,
    "complex_normality_defect": true,
    "conjugate_pairing": true,
    "cross_colour_traces": true,
    "down_quark_tensors": true,
    "electroweak_doublets": true,
    "exceptional_svd_branches": true,
    "family_fixed_gauge": true,
    "family_reflection": true,
    "family_relations": true,
    "fermion_gram": true,
    "gauge_compatibility": true,
    "gram_outer_tensors": true,
    "hierarchy_factorisation": true,
    "hierarchy_invariants": true,
    "higgs_dimension": true,
    "matrix_unit_seeds": true,
    "mixed_determinant": true,
    "projector_contraction": true,
    "projector_orbit": true,
    "pure_right_action_svd": true,
    "right_action_support": true,
    "scalar_angular_stationarity": true,
    "scalar_angular_zero_mode": true,
    "spectral_cone_factorisation": true,
    "witt_relations": true
  },
  "benchmarks": {
    "reference": {
      "certificate": {
        "angle_discriminant_positive": true,
        "arithmetic": "Exact rationals; displayed bounds rounded upwards to 40 significant digits.",
        "exact_ratios": [
          "243285077/873085000000",
          "1027181337/17461700000",
          "141/143000",
          "57/2860"
        ],
        "neighbourhood": {
          "inclusion_fraction_upper": "0.5640883593375828412635063773834534268044",
          "preconditioned_residual_upper": "0.0004346683225431029725037033983753528938121",
          "weighted_derivative_upper": "0.06158815197443502703905853130459180807258"
        },
        "point": {
          "inclusion_fraction_upper": "3.999838685277696874939444591689833362621E-7",
          "preconditioned_residual_upper": "3.999838685277696475786222372825302406939E-31",
          "weighted_derivative_upper": "1.859645198147501602127744947286518359531E-22"
        },
        "unique_physical_root_for_each_target": true
      },
      "mass": {
        "checks": {
          "independent_mass_ratios": true,
          "mass_residual_below_1e-85": true,
          "negative_light_down_eigenvalue": true,
          "nonexceptional_real_vacuum": true,
          "root_in_certificate_box": true
        },
        "lambda": {
          "d": "0.000577623262098691524899085449417946003637572114770834780794981428834413675",
          "e": "0.00115755129658849316559612561151411537542964100975174254764115567886545762"
        },
        "mass_ratio_jacobian_det": "0.00371294376268619632699959733864703716517918197703951762024676150386667785",
        "masses_GeV": {
          "d": [
            "0.00282",
            "0.057",
            "2.86"
          ],
          "e": [
            "0.000486570154",
            "0.1027181337",
            "1.74617"
          ]
        },
        "mu": {
          "d": "0.0158483677619017478922047150100746686765864594347881962478691244200901059",
          "e": "0.00887109373955018799939859798139961617805359424225446836592251132344615654"
        },
        "n": [
          "0.00719435872719293144032846098993378098430621959369483214864416668020288372",
          "-0.0057523495664626947918601875517016654722309586091137224091919972416310011",
          "0.999957574938541919814440367014752602380452462517144316585585089881101093"
        ],
        "ratios_exact": [
          "243285077/873085000000",
          "1027181337/17461700000",
          "141/143000",
          "57/2860"
        ],
        "shape": {
          "p": "0.0223930156467509635162543174773107370949528497342584659287174690386049118",
          "q": "-1.99568001869495298683350226660010665027520933580237110075341276104908838",
          "r_d": "0.0364468613283478464150949506406000161314722303524213777627171004200017087",
          "r_e": "0.130485747369318996810678287339798571996301875518296123849757815170095963"
        },
        "signed_masses_GeV": {
          "d": [
            "-0.00282",
            "0.057",
            "2.86"
          ],
          "e": [
            "0.000486570154",
            "0.1027181337",
            "1.74617"
          ]
        },
        "v_GeV": "246.21965079413737804757656897241980682466964533231959241832325515517362",
        "v_star_GeV": "43.586814336685928561571154137297576307042469244721521189333917220388085",
        "z_hat": [
          "0.0287372147599363497252633521014231238660038139674896590233244834165880621",
          "-0.0229772396865403321699330409015653242329495950373177933612081648153725647",
          "3.9942400249266039824446696888001422003669457810698281343378836813987845"
        ]
      },
      "scalar_flavour": {
        "checks": {
          "Bd_conditional_amplitude_test": true,
          "Bd_same_chirality_cancellation": true,
          "Bd_selected_mixing_test": true,
          "Bs_conditional_amplitude_test": true,
          "Bs_same_chirality_cancellation": true,
          "Bs_selected_mixing_test": true,
          "CP_even_spectrum": true,
          "CP_odd_and_charged_spectrum": true,
          "Higgs_rotation": true,
          "Higgs_rotation_orientation": true,
          "K_conditional_amplitude_test": true,
          "K_same_chirality_cancellation": true,
          "K_selected_mixing_test": true,
          "LO_running_identity": true,
          "LO_running_scale_independence": true,
          "complex_inert_rotation_unitary": true,
          "d_complete_exchange_U2_invariance": true,
          "d_coupling_ratio": true,
          "d_left_unitarity": true,
          "d_light_Higgs_alignment": true,
          "d_offdiagonal_neutral_couplings": true,
          "d_positive_mass_basis": true,
          "d_right_unitarity": true,
          "d_signed_eigenvalue_branch": true,
          "e_complete_exchange_U2_invariance": true,
          "e_coupling_ratio": true,
          "e_left_unitarity": true,
          "e_light_Higgs_alignment": true,
          "e_offdiagonal_neutral_couplings": true,
          "e_positive_mass_basis": true,
          "e_right_unitarity": true,
          "e_signed_eigenvalue_branch": true,
          "electroweak_normalisation": true,
          "exact_S3_angular_coefficient_nonzero": true,
          "mu3e_conditional_contact_test": true,
          "mu3e_selected_contact_test": true,
          "normalised_scalar_coordinate": true,
          "positive_physical_scalar_spectrum": true,
          "scalar_coordinate_p": true,
          "scalar_coordinate_q": true,
          "soft_kernel": true,
          "soft_projector": true,
          "soft_rank_two": true,
          "two_loop_QCD_step_convergence": true,
          "unit_vacuum_direction": true,
          "vacuum_budget": true,
          "vacuum_shape": true
        },
        "leading_QCD": {
          "U22": "2.39610793304137579886031776476",
          "Yukawa_factor": "0.620288518355177796429262320418",
          "alpha_s_heavy": "0.0508565351700343561249474508388",
          "alpha_s_interface": "0.109248340446262490152697613084",
          "net_LR2": "0.921921327108327467303578333913",
          "net_closed": "0.921921327108327467303578333913"
        },
        "mu3e": {
          "M2_a": "-0.00000533265122585642747649165913947",
          "M2_b": "-0.00000533265122585642747649165913947",
          "absolute_M2_a": "0.0000504091395401278624611748346984",
          "absolute_M2_b": "0.0000504091395401278624611748346984",
          "branching_ratio": "8.16520767116725462083590824138e-28",
          "branching_ratio_absolute_sum": "7.29624557734645794530175555716e-26",
          "branching_ratio_conditional": "1.16739929237543327124828088915e-24"
        },
        "neutral_mixing": {
          "Bd": {
            "LR_even_L_at_M_GeV_minus2": "-8.29683931438036281367840247693e-19",
            "LR_odd_L_at_M_GeV_minus2": "-8.29683931438036281367840247693e-19",
            "RR_even_L_at_M_GeV_minus2": "4.14841965719018140683920123847e-19",
            "RR_odd_L_at_M_GeV_minus2": "-4.14841965719018140683920123847e-19",
            "W_LR2_H_at_M_GeV_minus2": "1.65936786287607256273568049539e-18",
            "W_LR2_H_at_interface_GeV_minus2": "3.97602450007127133438423994525e-18",
            "abs_2M12_GeV": "1.69014837461279637517672463713e-18",
            "kappa_MZ": "-0.0000172510359969320075178458854213",
            "mass_lower_LO_TeV": "14.2399876932402872794582021003",
            "mass_lower_conditional_TeV": "40.276767",
            "mixing_fraction_LO": "0.00000506943123759087095133990593019",
            "mixing_fraction_QCD_diagnostic": "0.00000501150723136386235224052455444",
            "mixing_fraction_conditional": "0.0000405554499007269676107192474415"
          },
          "Bs": {
            "LR_even_L_at_M_GeV_minus2": "6.73880367127718309995237292354e-19",
            "LR_odd_L_at_M_GeV_minus2": "6.73880367127718309995237292354e-19",
            "RR_even_L_at_M_GeV_minus2": "3.36940183563859154997618646177e-19",
            "RR_odd_L_at_M_GeV_minus2": "-3.36940183563859154997618646177e-19",
            "W_LR2_H_at_M_GeV_minus2": "-1.34776073425543661999047458471e-18",
            "W_LR2_H_at_interface_GeV_minus2": "-3.22938018719112121059026966517e-18",
            "abs_2M12_GeV": "1.96944590354699196719362349001e-18",
            "kappa_MZ": "0.0000140115217740772062381266012417",
            "mass_lower_LO_TeV": "2.59671828099527598479452857223",
            "mass_lower_conditional_TeV": "7.3446284",
            "mixing_fraction_LO": "0.000000168573645771376527192812076522",
            "mixing_fraction_QCD_diagnostic": "0.000000166643624504426198302607286896",
            "mixing_fraction_conditional": "0.00000134858916617101221754249661218"
          },
          "K": {
            "LR_even_L_at_M_GeV_minus2": "-3.73518973678522456832781884423e-18",
            "LR_odd_L_at_M_GeV_minus2": "-3.73518973678522456832781884423e-18",
            "RR_even_L_at_M_GeV_minus2": "1.86759486839261228416390942211e-18",
            "RR_odd_L_at_M_GeV_minus2": "-1.86759486839261228416390942211e-18",
            "W_LR2_H_at_M_GeV_minus2": "7.47037947357044913665563768845e-18",
            "W_LR2_H_at_interface_GeV_minus2": "1.78998355194516099292222719674e-17",
            "abs_2M12_GeV": "8.81813201069739443166822992855e-18",
            "kappa_MZ": "-0.0000776631801136252313994233431367",
            "mass_lower_LO_TeV": "318.184647175218537066905736837",
            "mass_lower_conditional_TeV": "899.96209",
            "mixing_fraction_LO": "0.00253103674245045764399202925618",
            "mixing_fraction_QCD_diagnostic": "0.00249733099515229324211430883347",
            "mixing_fraction_conditional": "0.0202482939396036611519362340495"
          }
        },
        "scalar": {
          "Higgs_rotation": [
            [
              "0.00719435872719293144032846098993",
              "-0.0057523495664626947918601875517",
              "0.999957574938541919814440367015"
            ],
            [
              "0.999974120266371925121689189715",
              "0.000041385537352028089113178186516",
              "-0.00719423969108864070239183126654"
            ],
            [
              "0.0",
              "0.999983454243970235967344254211",
              "0.00575249843959000729763594704142"
            ]
          ],
          "additional_doublet_masses_GeV": [
            "2000000.0",
            "2000000.0"
          ],
          "angular_coefficient_GeV4": "58266865.6076706127815822095932",
          "exact_S3_s_x_y_GeV": [
            "142.353939517742606194662878603",
            "2.25406832448158120447016651863",
            "-200.884025041700127592815371135"
          ],
          "gauge_Goldstone_degrees_of_freedom": 3,
          "light_Higgs_GeV": "125.0",
          "physical_real_degrees_of_freedom": 9,
          "radial_quartic": "0.128867857531492149843574238433",
          "soft_matrix_GeV2": [
            [
              "3999792964810.01785161395233317",
              "165537865.221381455531548938888",
              "-28776214024.3271152186904045364"
            ],
            [
              "165537865.221381455531548938888",
              "3999867641897.86086578909396437",
              "23008422090.7152370044904375814"
            ],
            [
              "-28776214024.3271152186904045364",
              "23008422090.7152370044904375814",
              "339393292.121282596953702462165"
            ]
          ]
        },
        "sectors_at_MZ": {
          "d": {
            "Gamma_mass_basis": [
              [
                [
                  "0.0000161972540901154036362497065721",
                  "0.0",
                  "0.0"
                ],
                [
                  "0.0",
                  "0.000327391306076800711796536622202",
                  "0.0"
                ],
                [
                  "0.0",
                  "0.0",
                  "0.0164270023750815795743525392894"
                ]
              ],
              [
                [
                  "-0.00489175293803046133936363256071",
                  "0.00704013989681988862286977482145",
                  "0.00208868192703026551766989481784"
                ],
                [
                  "-0.00704013989681988862286977482145",
                  "0.0106737418515054504159848360312",
                  "0.0033789288147371829491992490872"
                ],
                [
                  "-0.00208868192703026551766989481784",
                  "0.0033789288147371829491992490872",
                  "0.0010293167452734542802116616196"
                ]
              ],
              [
                [
                  "-0.0132700198024332031820773725573",
                  "-0.00530090655896046514856757761916",
                  "0.00359004788333375076019797518308"
                ],
                [
                  "0.00530090655896046514856757761916",
                  "0.00232050589366641288891872497224",
                  "-0.00161070228130961006133001875819"
                ],
                [
                  "-0.00359004788333375076019797518308",
                  "-0.00161070228130961006133001875819",
                  "0.00122015227609458180296944311846"
                ]
              ]
            ],
            "U_left": [
              [
                "0.676130597449050952688573505848",
                "0.20634010268338090602688133819",
                "0.707298506443920915744103000007"
              ],
              [
                "-0.293888014277175870629542029054",
                "0.955837571045335753661450041774",
                "0.00209113423079373520512223020567"
              ],
              [
                "0.675631001551444414605742642469",
                "0.209280433396828929406301110915",
                "-0.70691191101849993196681722647"
              ]
            ],
            "U_right": [
              [
                "-0.676130597449050952688573505848",
                "0.20634010268338090602688133819",
                "0.707298506443920915744103000007"
              ],
              [
                "0.293888014277175870629542029054",
                "0.955837571045335753661450041774",
                "0.00209113423079373520512223020567"
              ],
              [
                "-0.675631001551444414605742642469",
                "0.209280433396828929406301110915",
                "-0.70691191101849993196681722647"
              ]
            ],
            "Yukawa_family": [
              [
                [
                  "0.00821299551200021970855190022975",
                  "0.00711266275455977269449718601657",
                  "0.00410649775600010985427595011487"
                ],
                [
                  "0.00711266275455977269449718601657",
                  "0.00623194954176250122202631085349",
                  "0.00343127227258131035632775301377"
                ],
                [
                  "0.00410649775600010985427595011487",
                  "0.00343127227258131035632775301377",
                  "0.00226985760128706424897513210097"
                ]
              ],
              [
                [
                  "0.00821299551200021970855190022975",
                  "-0.00711266275455977269449718601657",
                  "0.00410649775600010985427595011487"
                ],
                [
                  "-0.00711266275455977269449718601657",
                  "0.00623194954176250122202631085349",
                  "-0.00343127227258131035632775301377"
                ],
                [
                  "0.00410649775600010985427595011487",
                  "-0.00343127227258131035632775301377",
                  "0.00226985760128706424897513210097"
                ]
              ],
              [
                [
                  "0.00821299551200021970855190022975",
                  "0.0",
                  "-0.00821299551200021970855190022975"
                ],
                [
                  "0.0",
                  "0.000288811631049345762449542724709",
                  "0.0"
                ],
                [
                  "-0.00821299551200021970855190022975",
                  "0.0",
                  "0.00821299551200021970855190022975"
                ]
              ]
            ],
            "signed_eigenvalues_GeV": [
              "-0.00282",
              "0.057",
              "2.86"
            ]
          },
          "e": {
            "Gamma_mass_basis": [
              [
                [
                  "0.00000279471645993070277484474457775",
                  "0.0",
                  "0.0"
                ],
                [
                  "0.0",
                  "0.000589982876312533999694242385198",
                  "0.0"
                ],
                [
                  "0.0",
                  "0.0",
                  "0.0100294890689846859459255851507"
                ]
              ],
              [
                [
                  "0.00497457594818097543401514695846",
                  "0.00453068651316443315345581324628",
                  "0.00149811967449101435155665062782"
                ],
                [
                  "0.00453068651316443315345581324628",
                  "0.00477609256914430050216528388864",
                  "0.00187690266068620539183198974523"
                ],
                [
                  "0.00149811967449101435155665062782",
                  "0.00187690266068620539183198974523",
                  "0.000780604316782780026169012853328"
                ]
              ],
              [
                [
                  "0.00670402824476427507242554744071",
                  "-0.00415733561456260430857995423617",
                  "0.00181360005636023056860674151066"
                ],
                [
                  "-0.00415733561456260430857995423617",
                  "0.00306992166542231285141200767671",
                  "-0.00153601524639873607188939855163"
                ],
                [
                  "0.00181360005636023056860674151066",
                  "-0.00153601524639873607188939855163",
                  "0.000894314437386865308200993686197"
                ]
              ]
            ],
            "U_left": [
              [
                "0.70368036799318064463158138641",
                "0.0677045770369653385391309788209",
                "0.707283556962288990247655926577"
              ],
              [
                "-0.0981114702719424334704224847735",
                "0.995172659315698176034063075921",
                "0.00234894691278633402920464253997"
              ],
              [
                "0.703710223815214741768394206097",
                "0.0710455375007252521632560383674",
                "-0.70692605872125934581141018475"
              ]
            ],
            "U_right": [
              [
                "0.70368036799318064463158138641",
                "0.0677045770369653385391309788209",
                "0.707283556962288990247655926577"
              ],
              [
                "-0.0981114702719424334704224847735",
                "0.995172659315698176034063075921",
                "0.00234894691278633402920464253997"
              ],
              [
                "0.703710223815214741768394206097",
                "0.0710455375007252521632560383674",
                "-0.70692605872125934581141018475"
              ]
            ],
            "Yukawa_family": [
              [
                [
                  "0.00501432251806934058249736179646",
                  "0.00434253068341640383041271084954",
                  "0.00250716125903467029124868089823"
                ],
                [
                  "0.00434253068341640383041271084954",
                  "0.00390543580062556708257253704878",
                  "0.00192064813445088934231795513415"
                ],
                [
                  "0.00250716125903467029124868089823",
                  "0.00192064813445088934231795513415",
                  "0.00168766236573802008272288755343"
                ]
              ],
              [
                [
                  "0.00501432251806934058249736179646",
                  "-0.00434253068341640383041271084954",
                  "0.00250716125903467029124868089823"
                ],
                [
                  "-0.00434253068341640383041271084954",
                  "0.00390543580062556708257253704878",
                  "-0.00192064813445088934231795513415"
                ],
                [
                  "0.00250716125903467029124868089823",
                  "-0.00192064813445088934231795513415",
                  "0.00168766236573802008272288755343"
                ]
              ],
              [
                [
                  "0.00501432251806934058249736179646",
                  "0.0",
                  "-0.00501432251806934058249736179646"
                ],
                [
                  "0.0",
                  "0.000578775648294246582798062805757",
                  "0.0"
                ],
                [
                  "-0.00501432251806934058249736179646",
                  "0.0",
                  "0.00501432251806934058249736179646"
                ]
              ]
            ],
            "signed_eigenvalues_GeV": [
              "0.000486570154",
              "0.1027181337",
              "1.74617"
            ]
          }
        },
        "two_loop_QCD_diagnostic": {
          "U12": "-0.024056981",
          "U22": "2.52617",
          "Yukawa_factor": "0.59835325",
          "alpha_s_heavy": "0.050205431",
          "alpha_s_interface": "0.10887707",
          "net_LR1": "-0.0086130396",
          "net_LR2": "0.9044361"
        }
      }
    },
    "updated": {
      "certificate": {
        "angle_discriminant_positive": true,
        "arithmetic": "Exact rationals; displayed bounds rounded upwards to 40 significant digits.",
        "exact_ratios": [
          "30857/110420000",
          "97507/1656300",
          "77/81500",
          "153/8150"
        ],
        "neighbourhood": {
          "inclusion_fraction_upper": "0.5277065403751019774062408158529027795337",
          "preconditioned_residual_upper": "0.0004094985192004570822521850822831829656926",
          "weighted_derivative_upper": "0.06343126869072551075161744269611720062944"
        },
        "point": {
          "inclusion_fraction_upper": "3.186461907751269741991348955213396749175E-7",
          "preconditioned_residual_upper": "3.186461907751269317656186309587771344840E-31",
          "weighted_derivative_upper": "1.914676679626046600809365930509646461067E-22"
        },
        "unique_physical_root_for_each_target": true
      },
      "mass": {
        "checks": {
          "independent_mass_ratios": true,
          "mass_residual_below_1e-85": true,
          "negative_light_down_eigenvalue": true,
          "nonexceptional_real_vacuum": true,
          "root_in_certificate_box": true
        },
        "lambda": {
          "d": "0.000544953477990919470295627558990307899846973910632356917832932505149515826",
          "e": "0.00116017395415120726433502121923938048923221090906733568287800003599418168"
        },
        "mass_ratio_jacobian_det": "0.00382524896009764839812866141242141444344074936024922686590927486083082013",
        "masses_GeV": {
          "d": [
            "0.00270494888592420171077388976202458173559384498906942144310373526169409673",
            "0.0537476856553769950322604069597092214994621147178729195837495448102852986",
            "2.8630303143223693432217144883766676811804982676514006183500574523125829"
          ],
          "e": [
            "0.000487791863608225863444252758104631602296736021720413141057576383591462782",
            "0.102760305592134208913933637282752295308785341564620289604954252270911541",
            "1.74553513237256699748888062837973301116782550210221405306988962880932431"
          ]
        },
        "mu": {
          "d": "0.0158985037354233397301630773100245553370161605577959058833246891040464248",
          "e": "0.00886487415643127544314420854457279929483479610284579931332582928401666332"
        },
        "n": [
          "0.00676390126343254110128064774961750601958238737901974287884765288543190111",
          "-0.00543121310542138560214745234825327627252102802851909361436615855650282345",
          "0.999962375074133494101564608422156237036215570730416491922312395224475738"
        ],
        "ratios_exact": [
          "30857/110420000",
          "97507/1656300",
          "77/81500",
          "153/8150"
        ],
        "shape": {
          "p": "0.0210952380238302607399527261700421395163227302395171462087667098430207227",
          "q": "-1.99600710657543056551307495606022303452383109043584378372558788861598435",
          "r_d": "0.0342770292764540236132442315991584984146565163162858967587635727819269389",
          "r_e": "0.130873144240804143351777602829681353809224873068234381369042179780287234"
        },
        "signed_masses_GeV": {
          "d": [
            "-0.00270494888592420171077388976202458173559384498906942144310373526169409673",
            "0.0537476856553769950322604069597092214994621147178729195837495448102852986",
            "2.8630303143223693432217144883766676811804982676514006183500574523125829"
          ],
          "e": [
            "0.000487791863608225863444252758104631602296736021720413141057576383591462782",
            "0.102760305592134208913933637282752295308785341564620289604954252270911541",
            "1.74553513237256699748888062837973301116782550210221405306988962880932431"
          ]
        },
        "v_GeV": "246.21965079413737804757656897241980682466964533231959241832325515517362",
        "v_star_GeV": "43.582264972274224915532783925135737368863147232160246865406862394509915",
        "z_hat": [
          "0.0270206116530682164972629431896945307224713411503048964085866073766887108",
          "-0.0216967537536423038480295512699919100875794617314299413760371255313345145",
          "3.9946761421005740873507666080802973793651081205811250449674505181546458"
        ]
      },
      "scalar_flavour": {
        "checks": {
          "Bd_conditional_amplitude_test": true,
          "Bd_same_chirality_cancellation": true,
          "Bd_selected_mixing_test": true,
          "Bs_conditional_amplitude_test": true,
          "Bs_same_chirality_cancellation": true,
          "Bs_selected_mixing_test": true,
          "CP_even_spectrum": true,
          "CP_odd_and_charged_spectrum": true,
          "Higgs_rotation": true,
          "Higgs_rotation_orientation": true,
          "K_conditional_amplitude_test": true,
          "K_same_chirality_cancellation": true,
          "K_selected_mixing_test": true,
          "LO_running_identity": true,
          "LO_running_scale_independence": true,
          "complex_inert_rotation_unitary": true,
          "d_complete_exchange_U2_invariance": true,
          "d_coupling_ratio": true,
          "d_left_unitarity": true,
          "d_light_Higgs_alignment": true,
          "d_offdiagonal_neutral_couplings": true,
          "d_positive_mass_basis": true,
          "d_right_unitarity": true,
          "d_signed_eigenvalue_branch": true,
          "e_complete_exchange_U2_invariance": true,
          "e_coupling_ratio": true,
          "e_left_unitarity": true,
          "e_light_Higgs_alignment": true,
          "e_offdiagonal_neutral_couplings": true,
          "e_positive_mass_basis": true,
          "e_right_unitarity": true,
          "e_signed_eigenvalue_branch": true,
          "electroweak_normalisation": true,
          "exact_S3_angular_coefficient_nonzero": true,
          "mu3e_conditional_contact_test": true,
          "mu3e_selected_contact_test": true,
          "normalised_scalar_coordinate": true,
          "positive_physical_scalar_spectrum": true,
          "scalar_coordinate_p": true,
          "scalar_coordinate_q": true,
          "soft_kernel": true,
          "soft_projector": true,
          "soft_rank_two": true,
          "two_loop_QCD_step_convergence": true,
          "unit_vacuum_direction": true,
          "vacuum_budget": true,
          "vacuum_shape": true
        },
        "leading_QCD": {
          "U22": "2.39610793304137579886031776476",
          "Yukawa_factor": "0.620288518355177796429262320418",
          "alpha_s_heavy": "0.0508565351700343561249474508388",
          "alpha_s_interface": "0.109248340446262490152697613084",
          "net_LR2": "0.921921327108327467303578333913",
          "net_closed": "0.921921327108327467303578333913"
        },
        "mu3e": {
          "M2_a": "-0.00000502843385143181836163803151916",
          "M2_b": "-0.00000502843385143181836163803151916",
          "absolute_M2_a": "0.0000505418710494225136247572227348",
          "absolute_M2_b": "0.0000505418710494225136247572227348",
          "branching_ratio": "7.26016276567356374409881389248e-28",
          "branching_ratio_absolute_sum": "7.33471942120769174864731571556e-26",
          "branching_ratio_conditional": "1.17355510739323067978357051449e-24"
        },
        "neutral_mixing": {
          "Bd": {
            "LR_even_L_at_M_GeV_minus2": "-8.34641776172855498500626433195e-19",
            "LR_odd_L_at_M_GeV_minus2": "-8.34641776172855498500626433195e-19",
            "RR_even_L_at_M_GeV_minus2": "4.17320888086427749250313216598e-19",
            "RR_odd_L_at_M_GeV_minus2": "-4.17320888086427749250313216598e-19",
            "W_LR2_H_at_M_GeV_minus2": "1.66928355234571099700125286639e-18",
            "W_LR2_H_at_interface_GeV_minus2": "3.99978356227104681894273406298e-18",
            "abs_2M12_GeV": "1.70024799556798793703027210916e-18",
            "kappa_MZ": "-0.0000173541209847771091884179302849",
            "mass_lower_LO_TeV": "14.282470433220696423164467625",
            "mass_lower_conditional_TeV": "40.396927",
            "mixing_fraction_LO": "0.00000509972404189558469415198593031",
            "mixing_fraction_QCD_diagnostic": "0.00000504145390599387640176139888172",
            "mixing_fraction_conditional": "0.0000407977923351646775532158874424"
          },
          "Bs": {
            "LR_even_L_at_M_GeV_minus2": "6.72962455094844273424555239148e-19",
            "LR_odd_L_at_M_GeV_minus2": "6.72962455094844273424555239148e-19",
            "RR_even_L_at_M_GeV_minus2": "3.36481227547422136712277619574e-19",
            "RR_odd_L_at_M_GeV_minus2": "-3.36481227547422136712277619574e-19",
            "W_LR2_H_at_M_GeV_minus2": "-1.3459249101896885468491104783e-18",
            "W_LR2_H_at_interface_GeV_minus2": "-3.22498135458351398026949557631e-18",
            "abs_2M12_GeV": "1.9667632640442779180037005779e-18",
            "kappa_MZ": "0.0000139924362730555323602044794036",
            "mass_lower_LO_TeV": "2.59494914562316176246574885789",
            "mass_lower_conditional_TeV": "7.3396246",
            "mixing_fraction_LO": "0.000000168344026709259429770067669083",
            "mixing_fraction_QCD_diagnostic": "0.000000166416634380368518682248794463",
            "mixing_fraction_conditional": "0.00000134675221367407543816054135267"
          },
          "K": {
            "LR_even_L_at_M_GeV_minus2": "-3.74827280061838159105342351147e-18",
            "LR_odd_L_at_M_GeV_minus2": "-3.74827280061838159105342351147e-18",
            "RR_even_L_at_M_GeV_minus2": "1.87413640030919079552671175573e-18",
            "RR_odd_L_at_M_GeV_minus2": "-1.87413640030919079552671175573e-18",
            "W_LR2_H_at_M_GeV_minus2": "7.49654560123676318210684702294e-18",
            "W_LR2_H_at_interface_GeV_minus2": "1.7962532385529838434832512024e-17",
            "abs_2M12_GeV": "8.84901884432969433492364512546e-18",
            "kappa_MZ": "-0.0000779352070826720663793520021628",
            "mass_lower_LO_TeV": "318.741404860675052819073265835",
            "mass_lower_conditional_TeV": "901.53684",
            "mixing_fraction_LO": "0.00253990207931391915468531720019",
            "mixing_fraction_QCD_diagnostic": "0.00250607827256643058558631718033",
            "mixing_fraction_conditional": "0.0203192166345113532374825376015"
          }
        },
        "scalar": {
          "Higgs_rotation": [
            [
              "0.00676390126343254110128064774962",
              "-0.00543121310542138560214745234825",
              "0.999962375074133494101564608422"
            ],
            [
              "0.999977124558206349209761513225",
              "0.000036737029561512491126888066573",
              "-0.00676380149709638672280693131415"
            ],
            [
              "0.0",
              "0.999985250178518462124143352074",
              "0.00543133734966278949483804861708"
            ]
          ],
          "additional_doublet_masses_GeV": [
            "2000000.0",
            "2000000.0"
          ],
          "angular_coefficient_GeV4": "54885368.0590605302904556896759",
          "exact_S3_s_x_y_GeV": [
            "142.339081355792404983618943616",
            "2.12321312790636396000216938842",
            "-200.895978859681390645999601784"
          ],
          "gauge_Goldstone_degrees_of_freedom": 3,
          "light_Higgs_GeV": "125.0",
          "physical_real_degrees_of_freedom": 9,
          "radial_quartic": "0.128867857531492149843574238433",
          "soft_matrix_GeV2": [
            [
              "3999816998558.79414269691323896",
              "146944756.742924340477936085534",
              "-27054587088.5957443453518150144"
            ],
            [
              "146944756.742924340477936085534",
              "3999882007696.81399595586215726",
              "21724035025.7237157089170729587"
            ],
            [
              "-27054587088.5957443453518150144",
              "21724035025.7237157089170729587",
              "300993744.391861347224603779058"
            ]
          ]
        },
        "sectors_at_MZ": {
          "d": {
            "Gamma_mass_basis": [
              [
                [
                  "0.0000155364341865563406124548328457",
                  "0.0",
                  "0.0"
                ],
                [
                  "0.0",
                  "0.000308710965005600014766959665636",
                  "0.0"
                ],
                [
                  "0.0",
                  "0.0",
                  "0.0164444076130433994794164789211"
                ]
              ],
              [
                [
                  "-0.00488848829940583380950082511003",
                  "0.00705165521028847603404362163803",
                  "0.00209766454401440251518761311785"
                ],
                [
                  "-0.00705165521028847603404362163803",
                  "0.0106841758600078635916675648478",
                  "0.00337830507985400327880442268948"
                ],
                [
                  "-0.00209766454401440251518761311785",
                  "0.00337830507985400327880442268948",
                  "0.00103043824328895146330710114628"
                ]
              ],
              [
                [
                  "-0.0132803994842699045614658551485",
                  "-0.00531124899415226580303664022531",
                  "0.00359915607407652689605270385339"
                ],
                [
                  "0.00531124899415226580303664022531",
                  "0.0023155850296536612526282625254",
                  "-0.00160607940665714560737853362871"
                ],
                [
                  "-0.00359915607407652689605270385339",
                  "-0.00160607940665714560737853362871",
                  "0.00121049275785467714073665310435"
                ]
              ]
            ],
            "U_left": [
              [
                "0.676126200087824719307911428266",
                "0.206404067067069132705276512231",
                "0.707284046655211671191840427306"
              ],
              [
                "-0.293850570267128235102187987763",
                "0.955849353369738895290788787041",
                "0.00196367419282191793063626583652"
              ],
              [
                "0.675651688304323224061214241519",
                "0.209163512020679291931264906181",
                "-0.706926743963398802453895844219"
              ]
            ],
            "U_right": [
              [
                "-0.676126200087824719307911428266",
                "0.206404067067069132705276512231",
                "0.707284046655211671191840427306"
              ],
              [
                "0.293850570267128235102187987763",
                "0.955849353369738895290788787041",
                "0.00196367419282191793063626583652"
              ],
              [
                "-0.675651688304323224061214241519",
                "0.209163512020679291931264906181",
                "-0.706926743963398802453895844219"
              ]
            ],
            "Yukawa_family": [
              [
                [
                  "0.00822172860670712960022935243451",
                  "0.00712022583642961207731578573726",
                  "0.00411086430335356480011467621725"
                ],
                [
                  "0.00712022583642961207731578573726",
                  "0.00623441563977921213395896777075",
                  "0.00344212702925960098030096820523"
                ],
                [
                  "0.00411086430335356480011467621725",
                  "0.00344212702925960098030096820523",
                  "0.00225978970592337720141819844325"
                ]
              ],
              [
                [
                  "0.00822172860670712960022935243451",
                  "-0.00712022583642961207731578573726",
                  "0.00411086430335356480011467621725"
                ],
                [
                  "-0.00712022583642961207731578573726",
                  "0.00623441563977921213395896777075",
                  "-0.00344212702925960098030096820523"
                ],
                [
                  "0.00411086430335356480011467621725",
                  "-0.00344212702925960098030096820523",
                  "0.00225978970592337720141819844325"
                ]
              ],
              [
                [
                  "0.00822172860670712960022935243451",
                  "0.0",
                  "-0.00822172860670712960022935243451"
                ],
                [
                  "0.0",
                  "0.000272476738995459735147813779495",
                  "0.0"
                ],
                [
                  "-0.00822172860670712960022935243451",
                  "0.0",
                  "0.00822172860670712960022935243451"
                ]
              ]
            ],
            "signed_eigenvalues_GeV": [
              "-0.00270494888592420171077388976202",
              "0.0537476856553769950322604069597",
              "2.86303031432236934322171448838"
            ]
          },
          "e": {
            "Gamma_mass_basis": [
              [
                [
                  "0.00000280173360211111754578355129486",
                  "0.0",
                  "0.0"
                ],
                [
                  "0.0",
                  "0.000590225099309824326272194825827",
                  "0.0"
                ],
                [
                  "0.0",
                  "0.0",
                  "0.0100258425752701040089904959646"
                ]
              ],
              [
                [
                  "0.00502646265549133637245997775403",
                  "0.00452738240761302940241657666704",
                  "0.00150727324801281462474986692505"
                ],
                [
                  "0.00452738240761302940241657666704",
                  "0.00472241146335373987858214938177",
                  "0.00186727378010567830171261809602"
                ],
                [
                  "0.00150727324801281462474986692505",
                  "0.00186727378010567830171261809602",
                  "0.000784676944241006506036942131197"
                ]
              ],
              [
                [
                  "0.00665337040824524585193327007629",
                  "-0.00417610184696679138173997086688",
                  "0.00180394202929660809851273832281"
                ],
                [
                  "-0.00417610184696679138173997086688",
                  "0.00311746812290327114581297433263",
                  "-0.001546835503107924033485103144"
                ],
                [
                  "0.00180394202929660809851273832281",
                  "-0.001546835503107924033485103144",
                  "0.000891740198960055517000328157219"
                ]
              ]
            ],
            "U_left": [
              [
                "0.704069646771522531700549456852",
                "0.0636815539915797705939543522513",
                "0.707269815682983181584374384755"
              ],
              [
                "-0.0922850089442027195276449988813",
                "0.995730173414707035425360863977",
                "0.00221334039087498451021814399877"
              ],
              [
                "0.704108947265401475463339089106",
                "0.0668287470534572057403161097507",
                "-0.706940244255533325433682617808"
              ]
            ],
            "U_right": [
              [
                "0.704069646771522531700549456852",
                "0.0636815539915797705939543522513",
                "0.707269815682983181584374384755"
              ],
              [
                "-0.0922850089442027195276449988813",
                "0.995730173414707035425360863977",
                "0.00221334039087498451021814399877"
              ],
              [
                "0.704108947265401475463339089106",
                "0.0668287470534572057403161097507",
                "-0.706940244255533325433682617808"
              ]
            ],
            "Yukawa_family": [
              [
                [
                  "0.00501252405529124135373961488191",
                  "0.00434097316896280916254588680334",
                  "0.00250626202764562067686980744095"
                ],
                [
                  "0.00434097316896280916254588680334",
                  "0.00390441478573733192334658881383",
                  "0.00191930155520540756111365462292"
                ],
                [
                  "0.00250626202764562067686980744095",
                  "0.00191930155520540756111365462292",
                  "0.00168819624662951306256053667769"
                ]
              ],
              [
                [
                  "0.00501252405529124135373961488191",
                  "-0.00434097316896280916254588680334",
                  "0.00250626202764562067686980744095"
                ],
                [
                  "-0.00434097316896280916254588680334",
                  "0.00390441478573733192334658881383",
                  "-0.00191930155520540756111365462292"
                ],
                [
                  "0.00250626202764562067686980744095",
                  "-0.00191930155520540756111365462292",
                  "0.00168819624662951306256053667769"
                ]
              ],
              [
                [
                  "0.00501252405529124135373961488191",
                  "0.0",
                  "-0.00501252405529124135373961488191"
                ],
                [
                  "0.0",
                  "0.00058008697707560363216751060962",
                  "0.0"
                ],
                [
                  "-0.00501252405529124135373961488191",
                  "0.0",
                  "0.00501252405529124135373961488191"
                ]
              ]
            ],
            "signed_eigenvalues_GeV": [
              "0.000487791863608225863444252758105",
              "0.102760305592134208913933637283",
              "1.74553513237256699748888062838"
            ]
          }
        },
        "two_loop_QCD_diagnostic": {
          "U12": "-0.024056981",
          "U22": "2.52617",
          "Yukawa_factor": "0.59835325",
          "alpha_s_heavy": "0.050205431",
          "alpha_s_interface": "0.10887707",
          "net_LR1": "-0.0086130396",
          "net_LR2": "0.9044361"
        }
      }
    }
  }
}


==> requirements.txt <==
mpmath==1.3.0
numpy==2.3.5
sympy==1.14.0

